A note on stability shifting for the Muskat problem II: Stable to Unstable and back to Stable

In this note, we show that there exist solutions of the Muskat problem which shift stability regimes in the following sense: they start stable, then become unstable, and finally return back to the stable regime. This proves existence of double stability shifting in the direction opposite to the one shown in [C\'ordoba, G\'omez-Serrano, Zlato\v{s}, A note on stability shifting for the Muskat problem. Phil. Trans. Roy. Soc. A, 373 (20140278), 2015]

==> Supplementary_Material/utils/input.txt <==
%Integrand B11 [-2.19357691714E+001,-2.19309037156E+001]
%Integrand B12 [1.91195343112E+001,1.91313596322E+001]
%Integrand B13 [-2.12546674026,-2.03527510689]
%Integrand B14 [ 4.39904009869, 4.40998948703]
%Integrand B15 [ 8.53577180338, 8.54297736087]
%Integrand B16 [14.95543468374,15.09890730915]
%Integrand B21 [ 4.39904009869, 4.40998948703]
%Integrand B22 [14.55589786850,14.61761430958]
%Integrand B23 [-13.35582764496,-13.35127013402]
%Integrand B24 [3.09998310811E+001,3.10103224320E+001]
%Integrand B25 [-2.97809411127E+001,-2.96691469156E+001]
%Integrand B31 [ 8.53577180338, 8.54297736087]
%Integrand B32 [10.09322056463,10.13728039872]
%Integrand B33 [15.49971695026,15.50536611820]
%Integrand B34 [-14.94622564394,-14.94185939129]
%Integrand B35 [-9.95272490466,-9.88935218618]
%Integrand B41 [-6.61658127629,-6.47672168029]
%Integrand B42 [15.13946534816,15.59983449658]
%Integrand B43 [-0.63709111530,-0.52641093754]
%Integrand B44 [ 9.07995655271, 9.14325957473]
%Integrand B45 [-7.51720111203E+002,-7.51065610985E+002]
%Integrand B46 [5.02782238257E+001,5.03211579911E+001]
%Integrand B47 [6.85105801960E+002,6.87149732094E+002]
%Integrand B51 [2.15638040334E+001,2.15838421542E+001]
%Integrand B52 [-15.12072111191,-15.02328648647]
%Integrand B53 [-5.83018423185E+001,-5.82713418607E+001]
%Integrand B54 [-3.80747120895E+001,-3.80558750922E+001]
%Integrand B55 [1.03551502630E+002,1.04062873304E+002]
%Integrand B61 [4.85078248441E+001,4.85815470274E+001]
%Integrand B62 [3.36460347849E+001,3.36941738240E+001]
%Integrand B63 [-6.15252655397E+002,-6.14733043369E+002]
%Integrand B64 [4.94960304611E+002,4.95825944534E+002]
%Integrand B65 [4.90967436972E+001,4.91531924437E+001]
%Integrand B66 [ 7.41862100163, 7.45612258169]
%Integrand B67 [-2.46184582935E+001,-2.41568457027E+001]
%Integrand B71 [-8.48070367581E+001,-8.47829275748E+001]
%Integrand B72 [-2.93681615142E+001,-2.93598965836E+001]
%Integrand B73 [1.37870879353E+002,1.38058279729E+002]
%Integrand B74 [ 7.08563571428, 7.09524735004]
%Integrand B75 [-2.82228454523,-2.81448320003]
%Integrand B76 [-3.56205584270E+001,-3.55236882841E+001]


%Center singularity B11 [-4.83292030373E-013,4.81141992821E-013]
%Center singularity B12 [8.94490060402E-008, 0.00000036608]
%Center singularity B13 [-4.16447338730E-008,5.55266761649E-008]
%Center singularity B14 [7.80099426776E-008, 0.00000018828]
%Center singularity B15 [-8.94578544106E-010, 0.00000012436]
%Center singularity B16 [-7.25438335520E-008,7.39044219383E-008]
%Center singularity B21 [7.80099426776E-008, 0.00000018828]
%Center singularity B22 [-5.90600920232E-008,5.93614691442E-008]
%Center singularity B23 [-9.13443731207E-010,9.13401079176E-010]
%Center singularity B24 [-2.49236566881E-008, 0.00000018465]
%Center singularity B25 [-0.00000034699, 0.00000034862]
%Center singularity B31 [-8.94578544106E-010, 0.00000012436]
%Center singularity B32 [-6.19876776697E-008,6.21821654475E-008]
%Center singularity B33 [-3.56120002438E-008,1.15637596196E-007]
%Center singularity B34 [-5.40418198493E-008,5.39967935219E-008]
%Center singularity B35 [-0.00000062355, 0.00000062397]
%Center singularity B41 [-7.25914659429E-008,7.39105400188E-008]
%Center singularity B42 [-5.49850819516E-008,5.50201219993E-008]
%Center singularity B43 [-0.00000034346, 0.00000034507]
%Center singularity B44 [-0.00000061965, 0.00000062005]
%Center singularity B45 [-0.00000029545, 0.00000029540]
%Center singularity B46 [-0.00000068628, 0.00000068670]
%Center singularity B47 [-0.00000206305, 0.00000206341]
%Center singularity B51 [-6.72435954620E-008,7.95338842417E-008]
%Center singularity B52 [-8.87166169183E-008,8.74959211324E-008]
%Center singularity B53 [-5.08929653209E-008,5.08810983671E-008]
%Center singularity B54 [-5.43591810210E-008,5.42858169019E-008]
%Center singularity B55 [-5.03988293421E-008,5.02191472184E-008]
%Center singularity B61 [-4.85816321289E-008,6.24836825414E-008]
%Center singularity B62 [-0.00000021619, 0.00000021671]
%Center singularity B63 [-4.68328986110E-008,4.64521045949E-008]
%Center singularity B64 [-1.08543241826E-007,1.08340942438E-007]
%Center singularity B65 [-6.02162904221E-008,6.05182738666E-008]
%Center singularity B66 [-6.16010858447E-008,6.17877892408E-008]
%Center singularity B67 [-5.68396332516E-008,5.68772692184E-008]
%Center singularity B71 [-8.01071382558E-010,7.97360523744E-010]
%Center singularity B72 [-0.00000013110,6.91403042600E-008]
%Center singularity B73 [-8.76322385429E-010,5.36180499602E-010]
%Center singularity B74 [-2.08729811555E-009,2.36260205020E-009]
%Center singularity B75 [-4.16677988245E-009,4.42124146619E-009]
%Center singularity B76 [-4.91619773445E-008,5.15647353330E-008]


%Y-axis singularity B11 [-0.00000062772, 0.00000062997]
%Y-axis singularity B12 [-0.00224642136, 0.00242614342]
%Y-axis singularity B13 [-0.00003167516, 0.00003179054]
%Y-axis singularity B14 [-0.00010694811, 0.00009969265]
%Y-axis singularity B15 [-0.00007699955, 0.00006052415]
%Y-axis singularity B16 [-0.00069329244, 0.00087426988]
%Y-axis singularity B21 [-0.00010694811, 0.00009969265]
%Y-axis singularity B22 [-0.00000580641, 0.00000580134]
%Y-axis singularity B23 [-0.00004017117, 0.00006544990]
%Y-axis singularity B24 [-0.00014064604, 0.00018533717]
%Y-axis singularity B25 [-0.00160935426, 0.00153472682]
%Y-axis singularity B31 [-0.00007699955, 0.00006052415]
%Y-axis singularity B32 [-0.00000571430, 0.00000570118]
%Y-axis singularity B33 [-0.00007199917, 0.00009434680]
%Y-axis singularity B34 [-0.00004900101, 0.00004898912]
%Y-axis singularity B35 [-0.00117883440, 0.00114573707]
%Y-axis singularity B41 [-0.00071383411, 0.00079437266]
%Y-axis singularity B42 [-0.00002418251, 0.00002424399]
%Y-axis singularity B43 [-0.00164349975, 0.00164142478]
%Y-axis singularity B44 [-0.00120028459, 0.00117444844]
%Y-axis singularity B45 [-0.01362207263, 0.01106441209]
%Y-axis singularity B46 [-0.00052912975, 0.00060152320]
%Y-axis singularity B47 [-0.02844097203, 0.03100782728]
%Y-axis singularity B51 [-0.00020541531, 0.00030587691]
%Y-axis singularity B52 [-0.00001018320, 0.00001026039]
%Y-axis singularity B53 [-0.00110812517, 0.00096301205]
%Y-axis singularity B54 [-0.00067877215, 0.00066419978]
%Y-axis singularity B55 [-0.00824251129, 0.00846808589]
%Y-axis singularity B61 [ 0.00002582882, 0.00004018491]
%Y-axis singularity B62 [-0.00049400584, 0.00053880659]
%Y-axis singularity B63 [-0.00000535465, 0.00000534976]
%Y-axis singularity B64 [-0.00000461002, 0.00000468064]
%Y-axis singularity B65 [-0.00000487549, 0.00000488360]
%Y-axis singularity B66 [-0.00000460303, 0.00000461398]
%Y-axis singularity B67 [-0.00001048960, 0.00001045999]
%Y-axis singularity B71 [-0.00000346211, 0.00000351205]
%Y-axis singularity B72 [-0.00000457972, 0.00000452417]
%Y-axis singularity B73 [-0.00000298551, 0.00000274919]
%Y-axis singularity B74 [-0.00000344298, 0.00000327549]
%Y-axis singularity B75 [-0.00000388852, 0.00000366190]
%Y-axis singularity B76 [-0.00000351151, 0.00000356760]



%Z-axis singularity B11 [-0.20700418617,-0.20501536431]
%Z-axis singularity B12 [ 0.27668885143, 0.28144164008]
%Z-axis singularity B13 [ 0.38557394529, 0.40518409071]
%Z-axis singularity B14 [ 0.27675883084, 0.28131172058]
%Z-axis singularity B15 [ 0.08810738562, 0.09033277502]
%Z-axis singularity B16 [-0.41265196426,-0.28732362254]
%Z-axis singularity B21 [ 0.27675883084, 0.28131172058]
%Z-axis singularity B22 [ 0.17769217601, 0.19035647610]
%Z-axis singularity B23 [-0.00004501709,-0.00003371469]
%Z-axis singularity B24 [ 0.04221839804, 0.04516066864]
%Z-axis singularity B25 [-0.27109581757,-0.19601021820]
%Z-axis singularity B31 [ 0.08810738562, 0.09033277502]
%Z-axis singularity B32 [ 0.28211161489, 0.28733526040]
%Z-axis singularity B33 [ 0.02110902736, 0.02258046275]
%Z-axis singularity B34 [-0.14517118131,-0.14364453550]
%Z-axis singularity B35 [-0.08616866186,-0.04828649029]
%Z-axis singularity B41 [-0.20359784195,-0.08357032176]
%Z-axis singularity B42 [-1.39275725016,-1.17075932705]
%Z-axis singularity B43 [-0.12346632923,-0.05086291905]
%Z-axis singularity B44 [-0.07281121627,-0.03623325133]
%Z-axis singularity B45 [-4.18698578175,-3.81966708835]
%Z-axis singularity B46 [ 0.65384814118, 0.69826067218]
%Z-axis singularity B47 [ 3.79859418411, 4.60858552212]
%Z-axis singularity B51 [-0.21543578115,-0.19666863926]
%Z-axis singularity B52 [-0.07609901451,-0.03933200358]
%Z-axis singularity B53 [-0.30420045219,-0.28074384405]
%Z-axis singularity B54 [-0.03116531970,-0.01930629186]
%Z-axis singularity B55 [ 0.34272167481, 0.51426176818]
%Z-axis singularity B61 [ 0.50954271683, 0.52652233500]
%Z-axis singularity B62 [ 0.47700341388, 0.48791680383]
%Z-axis singularity B63 [ 0.41877823927, 0.49558293613]
%Z-axis singularity B64 [-0.53858415710,-0.41164543192]
%Z-axis singularity B65 [ 0.47700038912, 0.48796231666]
%Z-axis singularity B66 [-0.08482476213,-0.06358691908]
%Z-axis singularity B67 [-0.67913576756,-0.48252102002]
%Z-axis singularity B71 [-0.62784568504,-0.62129021644]
%Z-axis singularity B72 [-0.22389812798,-0.22180389823]
%Z-axis singularity B73 [ 0.85767586817, 0.89320715121]
%Z-axis singularity B74 [-0.22383699017,-0.22178836461]
%Z-axis singularity B75 [ 0.04296306312, 0.04388813906]
%Z-axis singularity B76 [ 0.04226910023, 0.06730372631]


==> Supplementary_Material/utils/input_47.txt <==
Z-axis singularity B47 part 1 [ 0.06619337824, 0.07524438932]
Z-axis singularity B47 part 2 [ 2.78857239016, 3.51980950757]
Z-axis singularity B47 part 3 [ 0.94382841572, 1.01353162522]


==> Supplementary_Material/utils/input_55.txt <==
Z-axis singularity B55 part 1 [-0.00289330694,-0.00255730942]
Z-axis singularity B55 part 2 [ 0.29878734268, 0.45894250101]
Z-axis singularity B55 part 3 [ 0.04682763908, 0.05787657658]

